Benchmarking Optimization Solvers and Symmetry Breakers for the Automated Deployment of Component-based Applications in the Cloud (EXTENDED ABSTRACT)

Optimization solvers based on methods from constraint programming (OR-Tools, Chuffed, Gecode), optimization modulo theory (Z3), and mathematical programming (CPLEX) are successfully applied nowadays to solve many non-trivial examples. However, for solving the problem of automated deployment in the Cloud of component-based applications, their computational requirements are huge making automatic optimization practically impossible with the current general optimization techniques. To overcome the difficulty, we exploited the sweet spots of the underlying problem in order to identify search space reduction methods. We came up with 15 symmetry breaking strategies which we tested in a static symmetry breaking setting on the solvers enumerated above and on 4 classes of problems. As a result, all symmetry breaking strategies led to significant improvement of the computational time of all solvers, most notably, Z3 performed the best compared to the others. As an observation, the symmetry breaking strategies confirmed that, when applied in a static setting, they may interact badly with the underlying techniques implemented by the solvers.

==> readme.txt <==
Dear LLNCS user,

The files in this directory belong to the LaTeX2e package for
Lecture Notes in Computer Science (LNCS) of Springer-Verlag.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting

